Dreamcatcher: Remembering What Surprises a World Model in Video Streams

As live video streams grow longer, repeatedly encoding and processing their full histories becomes increasingly costly. Answering questions as they arrive therefore calls for visual memory built in one pass before future questions are known. Existing methods mainly keep tokens that differ from earlier ones or match surrogate queries fixed in advance. Without modeling world dynamics, these criteria struggle to tell subtle surprising details from expected change. We introduce Dreamcatcher, a training-free framework and, to our knowledge, the first to use predictive signals from an independently pretrained, frozen video world model for online memory formation in streaming video question answering. Conditioned on recent history, the world model predicts incoming features using learned world priors. Its normalized prediction errors yield temporal and spatial surprisal signals that guide online segmentation and the retention of a frozen Video-LLM's native visual tokens, balancing surprising details with broad visual coverage under budgets that decay with segment age. At query time, an evidence gate admits a segment from a similarity-based shortlist only when the Video-LLM judges that it adds evidence for the question beyond the current view. We evaluate Dreamcatcher on three streaming and three offline long-video benchmarks. On OVO-Bench, Dreamcatcher achieves the highest overall accuracy among the compared training-free methods for each of four frozen Video-LLMs, reaching 78.9% with Qwen3.8-27B. With the three Qwen Video-LLMs, it also reduces average input tokens for answer generation by more than 80% relative to their base models at 1 fps.

==> figures/icons/SOURCES.txt <==
Qwen purple icon
Source: https://qwenlm.github.io/favicon.png
Official project blog: https://qwenlm.github.io/
Stored unchanged as qwen.png.

LLaVA icon
Source: https://llava-vl.github.io/blog/assets/images/logos/favicon.ico
Official OneVision page: https://llava-vl.github.io/blog/2024-08-05-llava-onevision/
The original 256 x 236 RGBA icon was converted from ICO to PNG without resizing or recoloring.

